Windowed Fourier Analysis for Signal Processing on Graph Bundles

We consider the task of representing signals supported on graph bundles, which are generalizations of product graphs that allow for "twists" in the product structure. Leveraging the localized product structure of a graph bundle, we demonstrate how a suitable partition of unity over the base graph can be used to lift the signal on the graph into a space where a product factorization can be readily applied. Motivated by the locality of this procedure, we demonstrate that bases for the signal spaces of the components of the graph bundle can be lifted in the same way, yielding a basis for the signal space of the total graph. We demonstrate this construction on synthetic graphs, as well as with an analysis of the energy landscape of conformational manifolds in stereochemistry.

==> figs/coherence.dat <==
stride reach k13 mu13 k189 mu189 std
1 1 13 12.68 189 62.46 0.07
2 1 13 12.58 189 37.27 0.10
3 1 13 11.14 189 18.69 0.12
4 1 13 0.00 189 0.00 0.00
5 1 13 0.00 189 0.00 0.00
6 1 13 0.00 189 0.00 0.00
7 1 13 0.00 189 0.00 0.00

1 2 13 11.72 189 65.72 0.06
2 2 13 10.28 189 46.12 0.08
3 2 13 9.16 189 27.69 0.10
4 2 13 8.73 189 24.89 0.12
5 2 13 8.15 189 19.11 0.13
6 2 13 0.00 189 0.00 0.00
7 2 13 0.00 189 0.00 0.00

1 3 13 11.92 189 65.35 0.05
2 3 13 10.07 189 45.34 0.07
3 3 13 8.96 189 33.26 0.09
4 3 13 8.35 189 24.63 0.11
5 3 13 7.43 189 22.15 0.11
6 3 13 6.83 189 19.12 0.12
7 3 13 6.83 189 19.12 0.12

1 4 13 12.54 189 63.68 0.05
2 4 13 10.10 189 46.14 0.07
3 4 13 8.85 189 33.44 0.08
4 4 13 7.99 189 26.48 0.09
5 4 13 7.29 189 23.71 0.10
6 4 13 6.79 189 19.16 0.11
7 4 13 6.79 189 19.16 0.11

1 5 13 12.92 189 62.72 0.04
2 5 13 10.64 189 46.18 0.06
3 5 13 8.85 189 35.17 0.07
4 5 13 7.99 189 27.79 0.08
5 5 13 7.47 189 23.11 0.09
6 5 13 6.74 189 21.11 0.10
7 5 13 6.74 189 21.11 0.10

1 6 13 12.92 189 62.72 0.10
2 6 13 10.64 189 46.18 0.10
3 6 13 8.85 189 35.17 0.10
4 6 13 7.99 189 27.79 0.10
5 6 13 7.47 189 23.11 0.10
6 6 13 6.74 189 21.11 0.10
7 6 13 6.74 189 21.11 0.10


==> figs/denoising.dat <==
zstd fou foulb fouub bun bunlb bunub
0.0 2.4854900366793785e-30 2.485490036679378e-30 2.4854900366793788e-30 3.497314795649257e-30 3.497314795649257e-30 3.497314795649257e-30
0.09035079029052513 0.11401943574223662 0.07987404124441005 0.1481648302400632 0.15310817417414016 0.11893302959797956 0.18728331875030074
0.18070158058105026 0.27164915748708707 0.18234004877040838 0.36095826620376575 0.25474751617831637 0.1643604098699093 0.34513462248672344
0.2710523708715754 0.4063054364089209 0.2502575275667793 0.5623533452510625 0.32679903480721434 0.18878690672356851 0.46481116289086016
0.36140316116210053 0.5998407666116691 0.26122684374830885 0.9384546894750293 0.41006529955701004 0.19936147969194135 0.6207691194220788
0.4517539514526257 0.70654808078162 0.365491293962616 1.047604867600624 0.45187237473646386 0.24695796102013562 0.656786788452792
0.5421047417431508 0.8271522246284548 0.4149231636037107 1.239381285653199 0.5105597595446095 0.327782785541322 0.693336733547897
0.6324555320336759 0.946502202814467 0.4581455930952936 1.4348588125336403 0.785769497386447 0.6210842083556831 0.9504547864172108


==> figs/mobius-spectra.dat <==
idx lambda_C lambda_M
0 -6.770457176986037e-16 1.1102230246251565e-15
1 1.381966011250105 1.3819660112501049
2 1.3819660112501058 1.381966011250106
3 2.0 2.3819660112501047
4 3.3819660112501038 2.3819660112501047
5 3.3819660112501047 3.618033988749894
6 3.6180339887498945 3.6180339887498953
7 3.6180339887498953 4.618033988749894
8 5.618033988749893 4.618033988749896
9 5.6180339887498985 5.999999999999998

